Monotone one-port circuits

Maximal monotonicity is explored as a generalization of the linear theory of passivity, aiming at an algorithmic input/output analysis of physical models. The theory is developed for maximal monotone one-port circuits, formed by the series and parallel interconnection of basic elements. These circuits generalize passive LTI transfer functions. Periodic input signals are shown to be mapped to periodic output signals, and these input-output behaviors can be efficiently computed using a maximal monotone splitting algorithm, which decomposes the computation according to the circuit topology. A new splitting algorithm is presented, which applies to any monotone one-port circuit defined as a port interconnection of monotone elements.

==> K_current.csv <==
t,i,v
0.0,0.0,0.007338256923558823
0.00392156862745098,0.02463744919538197,4.7978301998492165
0.00784313725490196,0.04925994109281685,9.596630790955606
0.011764705882352941,0.07385252747487396,14.402708382045862
0.01568627450980392,0.0984002782796427,19.214894972262357
0.0196078431372549,0.12288829066471411,24.031948349381807
0.023529411764705882,0.1473016980546375,28.852607960429236
0.027450980392156862,0.1716256791663596,33.67564169347041
0.03137254901960784,0.19584546700716696,38.49988309122528
0.03529411764705882,0.2199463578396686,43.32426003311056
0.0392156862745098,0.24391372010837714,48.14781662718721
0.043137254901960784,0.2677330033224679,52.969730174600784
0.047058823529411764,0.2913897468893246,57.789324857727586
0.050980392156862744,0.31486958889350786,62.60608346761778
0.054901960784313725,0.33815827481581706,67.41965814621405
0.058823529411764705,0.3612416661871529,72.2298808361607
0.06274509803921569,0.38410574917192586,77.03677392279025
0.06666666666666667,0.40673664307580015,81.84056141259013
0.07058823529411765,0.42912060877260894,86.64168091041489
0.07450980392156863,0.45124405704532283,91.44079661876204
0.0784313725490196,0.47309355683601007,96.23881357216268
0.08235294117647059,0.4946558433997788,101.03689333577914
0.08627450980392157,0.5159178263577511,105.83647142726315
0.09019607843137255,0.53686659764418,110.63927676725883
0.09411764705882353,0.5574894393428855,115.4473535234921
0.09803921568627451,0.5777738314082511,120.26308578680491
0.10196078431372549,0.5977074592660936,125.08922560624988
0.10588235294117647,0.6172782212897929,129.92892502304701
0.10980392156862745,0.6364742361471413,134.78577287448883
0.11372549019607843,0.6552838500134536,139.66383730853138
0.11764705882352941,0.6736956436465572,144.56771515333634
0.12156862745098039,0.6916984393193699,149.5025895476892
0.12549019607843137,0.7092813076058535,154.4742975610718
0.12941176470588237,0.7264335740162241,159.48940995074946
0.13333333333333333,0.7431448254773941,164.55532573039753
0.13725490196078433,0.7594049166547072,169.68038491230837
0.1411764705882353,0.7752039761111298,174.8740036780816
0.1450980392156863,0.7905324123001634,180.14683740189818
0.14901960784313725,0.8053809193888326,185.51097850467167
0.15294117647058825,0.8197404829072211,190.98019818941742
0.1568627450980392,0.8336023852211195,196.5702439080024
0.1607843137254902,0.8469582108244671,202.2992082275088
0.16470588235294117,0.8597998514483723,208.18799002206882
0.16862745098039217,0.8721195109836108,214.26087623569498
0.17254901960784313,0.883909710213612,220.5462827665904
0.17647058823529413,0.8951632913550623,227.07770767664613
0.1803921568627451,0.9058734224033671,233.89497097150166
0.1843137254901961,0.9160336012803335,241.0458456749128
0.18823529411764706,0.9256376597815562,248.588229264665
0.19215686274509805,0.9346797673211107,256.5930690197716
0.19607843137254902,0.9431544344712774,265.14834733642755
0.2,0.9510565162951535,274.36456069980653
0.20392156862745098,0.9583812154701222,284.3822843074395
0.20784313725490197,0.965124085200289,295.3825501410957
0.21176470588235294,0.9712810319161138,307.6006567631591
0.21568627450980393,0.9768483177596007,321.34290367050863
0.2196078431372549,0.9818225628535369,337.00115101206256
0.2235294117647059,0.9862007473534026,355.0448762139334
0.22745098039215686,0.989980213280707,375.92712351183036
0.23137254901960785,0.9931586661366362,399.75008299566974
0.23529411764705882,0.9957341762950345,425.50422748282944
0.23921568627450981,0.9977051801738729,450.2995676607327
0.24313725490196078,0.9990704811844932,470.3235437244931
0.24705882352941178,0.9998292504580527,483.6487658456873
0.25098039215686274,0.9999810273487268,491.1505272533363
0.2549019607843137,0.9995257197133659,494.8008352395553
0.25882352941176473,0.9984636039674339,496.2176785481037
0.2627450980392157,0.9967953249171991,496.3661034910473
0.26666666666666666,0.9945218953682734,495.74447360415246
0.27058823529411763,0.9916446955107427,494.5942558730399
0.27450980392156865,0.9881654720812594,493.0301796175633
0.2784313725490196,0.9840863373026044,491.10732091260337
0.2823529411764706,0.9794097676013659,488.85311571957953
0.28627450980392155,0.9741386021045102,486.2821688433499
0.2901960784313726,0.9682760409157588,483.40305610563996
0.29411764705882354,0.961825643172819,480.2214738493793
0.2980392156862745,0.9547913248866443,476.74172536188223
0.30196078431372547,0.9471773565640402,472.96744250431607
0.3058823529411765,0.9389883606150565,468.901948855132
0.30980392156862746,0.9302293085467404,464.5484502235957
0.3137254901960784,0.9209055179449537,459.910139172644
0.3176470588235294,0.9110226492460884,454.99025498692157
0.3215686274509804,0.9005867023006374,449.79211951999184
0.3254901960784314,0.8896040127307095,444.319159367816
0.32941176470588235,0.878081248083698,438.5749199198795
0.3333333333333333,0.8660254037844387,432.56307436848385
0.33725490196078434,0.8534437988883159,426.28742944617744
0.3411764705882353,0.8403440716378927,419.75192895699837
0.34509803921568627,0.8267341748257635,412.960655770423
0.34901960784313724,0.8126223709664456,405.9178326982331
0.35294117647058826,0.7980172272802396,398.62782254609573
0.3568627450980392,0.7829276104921029,391.09512752947006
0.3607843137254902,0.7673626814486971,383.3243881927109
0.36470588235294116,0.7513318895568735,375.3203819287129
0.3686274509803922,0.7348449670469757,367.08802117140783
0.37254901960784315,0.717911923064442,358.6323513118068
0.3764705882352941,0.7005430375932911,349.9585483845186
0.3803921568627451,0.6827488552151856,341.0719165493802
0.3843137254901961,0.6645401787078579,331.97788539577715
0.38823529411764707,0.6459280624867872,322.68200709274
0.39215686274509803,0.6269238058941065,313.1899533956701
0.396078431372549,0.6075389463388169,303.50751252790445
0.4,0.5877852522924732,293.6405859440067
0.403921568627451,0.5676747161445903,283.595184987335
0.40784313725490196,0.5472195469221114,273.3774274525035
0.4117647058823529,0.5264321628773561,262.9935340493027
0.41568627450980394,0.505325183948948,252.4498247912779
0.4196078431372549,0.48391142410030163,241.752715297001
0.4235294117647059,0.4622038835403133,230.90871302309546
0.42745098039215684,0.44021574083098747,219.92441342519007
0.43137254901960786,0.41796034488678324,208.80649605434326
0.43529411764705883,0.3954512068705424,197.5617205933499
0.4392156862745098,0.37270199199091436,186.1969228350895
0.44313725490196076,0.3497265112062616,174.71901060786706
0.4470588235294118,0.32653871284008334,163.13495964896225
0.45098039215686275,0.30315267411304364,151.4518094332318
0.4549019607843137,0.279582592596744,139.67665895591975
0.4588235294117647,0.25584277759443586,127.8166624755522
0.4627450980392157,0.23194764145389804,115.8790252181995
0.4666666666666667,0.20791169081775931,103.870999048018
0.47058823529411764,0.18374951781657037,91.79987810699619
0.4745098039215686,0.1594757912099809,79.67299443027274
0.47843137254901963,0.13510524748139313,67.49771354669748
0.4823529411764706,0.1106526818915011,55.28143008246352
0.48627450980392156,0.08613293949614632,43.03156340130059
0.49019607843137253,0.06156090613394323,30.755553336218213
0.49411764705882355,0.03695149938914491,18.460856088713378
0.4980392156862745,0.012319659535238529,6.154940360422931
0.5019607843137255,-0.012319659535238284,-6.154716324194841
0.5058823529411764,-0.03695149938914467,-18.460631333505475
0.5098039215686274,-0.061560906133942536,-30.755321018983736
0.5137254901960784,-0.08613293949614563,-43.03130530381948
0.5176470588235295,-0.11065268189150086,-55.281112449232175
0.5215686274509804,-0.1351052474813929,-67.49728333067975
0.5254901960784314,-0.15947579120998065,-79.67237440103679
0.5294117647058824,-0.18374951781657012,-91.79895835332614
0.5333333333333333,-0.20791169081775907,-103.86962120915148
0.5372549019607843,-0.23194764145389782,-115.87695417592117
0.5411764705882353,-0.2558427775944352,-127.81353822665476
0.5450980392156862,-0.27958259259674334,-139.67191903740706
0.5490196078431373,-0.3031526741130438,-151.44456971759192
0.5529411764705883,-0.3265387128400835,-163.1238387255455
0.5568627450980392,-0.34972651120626136,-174.70188050803196
0.5607843137254902,-0.37270199199091414,-186.17056675525455
0.5647058823529412,-0.3954512068705422,-197.52137674959226
0.5686274509803921,-0.417960344886783,-208.74526610420833
0.5725490196078431,-0.44021574083098686,-219.83251426075964
0.5764705882352941,-0.46220388354031267,-230.7725524160194
0.5803921568627451,-0.4839114241003018,-241.55377509323242
0.5843137254901961,-0.5053251839489482,-252.16334032224705
0.5882352941176471,-0.5264321628773558,-262.58696532362933
0.592156862745098,-0.5472195469221112,-272.8087266386982
0.596078431372549,-0.5676747161445901,-282.81087572887253
0.6,-0.587785252292473,-292.57368307880733
0.6039215686274509,-0.6075389463388168,-302.07532556432903
0.6078431372549019,-0.6269238058941062,-311.29183316522443
0.611764705882353,-0.6459280624867874,-320.1971116380549
0.615686274509804,-0.664540178707858,-328.76305735658724
0.6196078431372549,-0.6827488552151855,-336.95977878384974
0.6235294117647059,-0.7005430375932908,-344.75593575596486
0.6274509803921569,-0.7179119230644418,-352.1192027647303
0.6313725490196078,-0.7348449670469756,-359.0168556853435
0.6352941176470588,-0.751331889556873,-365.41647314452297
0.6392156862745098,-0.7673626814486963,-371.2867343858038
0.6431372549019608,-0.7829276104921028,-376.59828582592297
0.6470588235294118,-0.7980172272802394,-381.3246394799386
0.6509803921568628,-0.8126223709664455,-385.4430591526383
0.6549019607843137,-0.8267341748257633,-388.93538590868303
0.6588235294117647,-0.8403440716378925,-391.7887537397781
0.6627450980392157,-0.8534437988883158,-393.9961501128218
0.6666666666666666,-0.8660254037844385,-395.55678422487676
0.6705882352941176,-0.8780812480836977,-396.47623774725287
0.6745098039215687,-0.8896040127307097,-396.766387448336
0.6784313725490196,-0.9005867023006375,-396.44510483476006
0.6823529411764706,-0.9110226492460884,-395.5357530654
0.6862745098039216,-0.9209055179449537,-394.06651428335795
0.6901960784313725,-0.9302293085467404,-392.0695898818295
0.6941176470588235,-0.9389883606150565,-389.58032131157523
0.6980392156862745,-0.9471773565640402,-386.63627973569015
0.7019607843137254,-0.9547913248866443,-383.27636953833616
0.7058823529411765,-0.961825643172819,-379.5399842619927
0.7098039215686275,-0.9682760409157588,-375.4662450654596
0.7137254901960784,-0.97413860210451,-371.0933424287112
0.7176470588235294,-0.9794097676013658,-366.4579925876231
0.7215686274509804,-0.9840863373026043,-361.5950118652114
0.7254901960784313,-0.9881654720812593,-356.53700523341377
0.7294117647058823,-0.9916446955107426,-351.3141602867709
0.7333333333333333,-0.9945218953682733,-345.95413439757033
0.7372549019607844,-0.9967953249171991,-340.4820209746928
0.7411764705882353,-0.9984636039674339,-334.9203801974518
0.7450980392156863,-0.9995257197133659,-329.289320044455
0.7490196078431373,-0.9999810273487268,-323.6066145842009
0.7529411764705882,-0.9998292504580527,-317.8878480380845
0.7568627450980392,-0.9990704811844932,-312.1465748843223
0.7607843137254902,-0.9977051801738729,-306.39448803854975
0.7647058823529411,-0.9957341762950346,-300.64158882288564
0.7686274509803922,-0.9931586661366362,-294.89635394632614
0.7725490196078432,-0.989980213280707,-289.16589602012925
0.7764705882352941,-0.9862007473534026,-283.45611523246464
0.7803921568627451,-0.9818225628535369,-277.7718406781023
0.7843137254901961,-0.9768483177596007,-272.11696054483485
0.788235294117647,-0.9712810319161138,-266.4945408800291
0.792156862745098,-0.9651240852002891,-260.9069330563792
0.796078431372549,-0.9583812154701223,-255.35587032742504
0.8,-0.9510565162951536,-249.84255405476958
0.803921568627451,-0.9431544344712776,-244.3677302918042
0.807843137254902,-0.9346797673211107,-238.93175748378818
0.8117647058823529,-0.9256376597815564,-233.53466604904915
0.8156862745098039,-0.9160336012803337,-228.1762106094202
0.8196078431372549,-0.9058734224033673,-222.85591560285982
0.8235294117647058,-0.8951632913550626,-217.57311497529813
0.8274509803921568,-0.8839097102136123,-212.32698659626894
0.8313725490196079,-0.8721195109836108,-207.11658199547668
0.8352941176470589,-0.8597998514483723,-201.94085195956814
0.8392156862745098,-0.8469582108244671,-196.79866848148706
0.8431372549019608,-0.8336023852211195,-191.68884349922962
0.8470588235294118,-0.8197404829072212,-186.6101448185339
0.8509803921568627,-0.8053809193888327,-181.5613095676135
0.8549019607843137,-0.7905324123001635,-176.54105549199923
0.8588235294117647,-0.77520397611113,-171.54809036275847
0.8627450980392157,-0.7594049166547068,-166.58111973704428
0.8666666666666667,-0.743144825477394,-161.6388532797152
0.8705882352941177,-0.7264335740162239,-156.72000982923606
0.8745098039215686,-0.7092813076058533,-151.82332136755772
0.8784313725490196,-0.6916984393193706,-146.94753603035895
0.8823529411764706,-0.6736956436465578,-142.09142027747407
0.8862745098039215,-0.6552838500134542,-137.25376032401076
0.8901960784313725,-0.6364742361471422,-132.43336291761855
0.8941176470588236,-0.617278221289793,-127.62905553495318
0.8980392156862745,-0.5977074592660938,-122.83968605394224
0.9019607843137255,-0.5777738314082513,-118.06412194819684
0.9058823529411765,-0.5574894393428859,-113.3012490380719
0.9098039215686274,-0.5368665976441803,-108.54996982028437
0.9137254901960784,-0.5159178263577515,-103.80920138741986
0.9176470588235294,-0.4946558433997793,-99.07787294050014
0.9215686274509803,-0.4730935568360106,-94.35492288701356
0.9254901960784314,-0.4512440570453226,-89.63929551571054
0.9294117647058824,-0.4291206087726088,-84.9299372419244
0.9333333333333333,-0.40673664307580015,-80.22579243371975
0.9372549019607843,-0.38410574917192586,-75.52579886767901
0.9411764705882353,-0.36124166618715303,-70.8288829356454
0.9450980392156862,-0.33815827481581723,-66.13395484394086
0.9490196078431372,-0.3148695888935081,-61.43990423833256
0.9529411764705882,-0.2913897468893249,-56.74559696095513
0.9568627450980393,-0.26773300332246824,-52.04987401079877
0.9607843137254902,-0.24391372010837756,-47.35155421093806
0.9647058823529412,-0.21994635783966912,-42.64944250580921
0.9686274509803922,-0.1958454670071675,-37.942346068296054
0.9725490196078431,-0.17162567916636026,-33.22910024406988
0.9764705882352941,-0.14730169805463822,-28.508605507126767
0.9803921568627451,-0.12288829066471489,-23.779874828190593
0.984313725490196,-0.09840027827964355,-19.042088216991303
0.9882352941176471,-0.07385252747487399,-14.29464822786378
0.9921568627450981,-0.04925994109281696,-9.537227937763719
0.996078431372549,-0.024637449195382147,-4.769802510451101
1.0,-2.4492935982947064e-16,0.007342355898551582


==> envelope_detector_inverse.csv <==
t,v,i
0,0,0.0009059087037135752
0.002004008016032064,0.01259122099845663,0.0009041105825640598
0.004008016032064128,0.025180445720138524,0.000902316050478684
0.006012024048096192,0.037765678204770906,0.0009005251002936471
0.008016032064128256,0.05034492312502874,0.0008987377248594475
0.01002004008016032,0.06291618610288617,0.0008969539170408541
0.012024048096192385,0.07547747402581544,0.0008951736697168777
0.014028056112224449,0.08802679536278515,0.0008933969757807427
0.01603206412825651,0.1005621604800079,0.0008916238281398587
0.018036072144288578,0.1130815819563869,0.0008898542197157921
0.02004008016032064,0.125583074898612,0.0008880881434442379
0.022044088176352707,0.13806465725585484,0.0008863255922749915
0.02404809619238477,0.15052435013401333,0.0008845665591719207
0.026052104208416832,0.1629601781094557,0.0008828110371129373
0.028056112224448898,0.1753701695422144,0.0008810590190899695
0.03006012024048096,0.18775235688857972,0.0008793104981089334
0.03206412825651302,0.20010477701304455,0.0008775654671897055
0.03406813627254509,0.2124254714995499,0.0008758239193660944
0.036072144288577156,0.22471248696198212,0.0008740858476858137
0.03807615230460922,0.2369638753538728,0.0008723512452104537
0.04008016032064128,0.24917769427725217,0.0008706201050154535
0.04208416833667335,0.26135200729060665,0.000868892420190074
0.04408817635270541,0.2734848842158924,0.0008671681838373701
0.04609218436873747,0.2855744014445554,0.0008654473890741626
0.04809619238476954,0.2976186422425107,0.0008637300290310115
0.050100200400801605,0.3096156970540306,0.0008620160968521884
0.052104208416833664,0.32156366380449597,0.0008603055856956488
0.05410821643286573,0.33346064820196075,0.0008585984887330045
0.056112224448897796,0.34530476403748256,0.0008568947991494977
0.05811623246492986,0.3570941334841721,0.0008551945101439725
0.06012024048096192,0.3688268873949135,0.000853497614928848
0.06212424849699399,0.3805011655987083,0.0008518041067300915
0.06412825651302605,0.39211511719559666,0.0008501139787871916
0.06613226452905811,0.40366690085010865,0.0008484272243531304
0.06813627254509018,0.41515468508319875,0.0008467438366943574
0.07014028056112225,0.42657664856261784,0.0008450638090907626
0.07214428857715431,0.4379309803916772,0.0008433871348356489
0.07414829659318638,0.44921588039635657,0.0008417138072357059
0.07615230460921844,0.46042955941071356,0.0008400438196109833
0.0781563126252505,0.4715702395605467,0.000838377165294864
0.08016032064128256,0.48263615454526954,0.0008367138376340374
0.08216432865731463,0.4936255499179479,0.0008350538299884732
0.0841683366733467,0.5045366833634598,0.0008333971357313944
0.08617234468937876,0.5153678249747305,0.000831743748249251
0.08817635270541083,0.5261172575270014,0.0008300936609416942
0.09018036072144289,0.536783276750087,0.000828446867221549
0.09218436873747494,0.5473641915985787,0.0008268033605147887
0.09418837675350701,0.557858324519953,0.0008251631342605084
0.09619238476953908,0.5682640117205373,0.000823526181910899
0.09819639278557114,0.5785796034292979,0.0008218924969312205
0.10020040080160321,0.5888034641594024,0.0008202620727997766
0.10220440881763528,0.5989339729675187,0.0008186349030078882
0.10420841683366733,0.6089695237108067,0.0008170109810598676
0.1062124248496994,0.6189085253015657,0.0008234949166351816
0.10821643286573146,0.6287494019594928,0.0008227008488725112
0.11022044088176353,0.6384905934615152,0.0008300556085355516
0.11222444889779559,0.6481305553891561,0.0008402245990729553
0.11422845691382766,0.6576677593733951,0.000854815999461052
0.11623246492985972,0.6671006933369831,0.0008760356947871008
0.11823647294589178,0.6764278617341748,0.0009039553801936369
0.12024048096192384,0.6856477857878411,0.0009475164185139675
0.12224448897795591,0.6947590037239207,0.0010117480754218194
0.12424849699398798,0.703760071003178,0.0011021880590135833
0.12625250501002003,0.7126495605502279,0.0012321534501023685
0.1282565130260521,0.721426062979791,0.0014132876242715661
0.13026052104208416,0.7300881868201455,0.0016559715944733705
0.13226452905811623,0.738634558733738,0.0020100692124847327
0.1342685370741483,0.7470638237349191,0.002470280292550679
0.13627254509018036,0.7553746454047702,0.0031119405603521793
0.13827655310621242,0.7635657061029862,0.00398441967457084
0.1402805611222445,0.7716357071767809,0.005166406208466382
0.14228456913827656,0.779583369166782,0.006760554811384134
0.14428857715430862,0.7874074320098828,0.008899816499439099
0.1462925851703407,0.7951066552390202,0.011915772203265618
0.14829659318637275,0.8026798181798435,0.015772132103092355
0.15030060120240482,0.8101257201442468,0.020859070752938136
0.1523046092184369,0.8174431806207324,0.02752671184406565
0.15430861723446893,0.8246310394615751,0.03620769655957863
0.156312625250501,0.831688157066758,0.0474293616051554
0.15831663326653306,0.8386134145646502,0.061824161791992495
0.16032064128256512,0.8454057139893991,0.08013599638413951
0.1623246492985972,0.8520639784550065,0.1032190971514316
0.16432865731462926,0.858587152326065,0.13202505873426693
0.16633266533066132,0.8649742013851225,0.16757274428913171
0.1683366733466934,0.8712241129966533,0.21089602587793663
0.17034068136272545,0.8773358962676062,0.26296728461524504
0.17234468937875752,0.8833085822045057,0.32459733080324515
0.1743486973947896,0.8891412238670814,0.396301338897371
0.17635270541082165,0.8948328965184003,0.4781128954622537
0.17835671342685372,0.9003826977714798,0.5693834500465875
0.18036072144288579,0.905789747732357,0.6686815454282503
0.18236472945891782,0.9110531891395905,0.7738800507082496
0.1843687374749499,0.9161721875001766,0.8824037593314173
0.18637274549098196,0.9211459312218527,0.9915315696347404
0.18837675350701402,0.925973631741772,1.0986573515512366
0.1903807615230461,0.9306545236515261,1.2014657736142667
0.19238476953907815,0.935187864818497,1.2980232284362927
0.19438877755511022,0.9395729365035185,1.3868042290004154
0.1963927855711423,0.9438090434748282,1.4666766510325089
0.19839679358717435,0.9478955141182945,1.536864658937176
0.20040080160320642,0.9518317005438962,1.5969021259890588
0.20240480961923848,0.9556169786884434,1.6465843170903312
0.20440881763527055,0.9592507484145192,1.6859220731754194
0.20641282565130262,0.9627324336056285,1.7151005053050115
0.20841683366733466,0.9660614822575389,1.7344428971923198
0.21042084168336672,0.9692373665657978,1.7443797993027543
0.2124248496993988,0.9722595830094136,1.7454229412413518
0.21442885771543085,0.9751276524306862,1.7381434394382365
0.21643286573146292,0.9778411201111752,1.7231537405049924
0.218436873747495,0.9803995558437935,1.7010927617721872
0.22044088176352705,0.9828025540010144,1.6726137378616264
0.22244488977955912,0.9850497335991816,1.6383743383247584
0.22444889779559118,0.9871407383589128,1.5990286772701787
0.22645290581162325,0.9890752367615859,1.5552208870955253
0.22845691382765532,0.9908529221018993,1.5075799731262778
0.23046092184368738,0.992473512536499,1.4567157037675207
0.23246492985971945,0.9939367511286633,1.4032153220652301
0.23446893787575152,0.9952424058890388,1.3476408901550838
0.23647294589178355,0.9963902698124213,1.290527099023394
0.23847695390781562,0.9973801609105755,1.2323793936528873
0.24048096192384769,0.998211922241088,1.1736722796205397
0.24248496993987975,0.9988854219322504,1.1148476936052607
0.24448897795591182,0.9994005532039664,1.0563133396086108
0.24649298597194388,0.9997572343846811,0.9984409180977399
0.24849699398797595,0.9999554089243304,0.9415642103232464
0.250501002004008,0.9999950454033061,0.8859770284257649
0.25250501002004005,0.9998761375374373,0.8319311066441544
0.2545090180360721,0.9995987041789873,0.7796340909639352
0.2565130260521042,0.999162789313664,0.7292478808375555
0.25851703406813625,0.9985684620536466,0.6808876775335746
0.2605210420841683,0.9978158166266278,0.6346221806085599
0.2625250501002004,0.9969049723608752,0.5904754182459612
0.26452905811623245,0.9958360736663117,0.5484306620620089
0.2665330661322645,0.9946092900116199,0.5084367248995318
0.2685370741482966,0.9932248158973744,0.47041664614475265
0.27054108216432865,0.9916828708252043,0.4342783392084666
0.2725450901803607,0.989983699262992,0.399926265584823
0.2745490981963928,0.9881275706061142,0.3672727245159152
0.27655310621242485,0.986114779134731,0.33624707158786926
0.2785571142284569,0.9839456439671286,0.3068012774711949
0.280561122244489,0.9816205090091248,0.27891081791423983
0.28256513026052105,0.9791397428995448,0.25257089794075055
0.2845691382765531,0.9765037389517748,0.22778918479193194
0.2865731462925852,0.9737129150914043,0.20457710392858158
0.28857715430861725,0.9707677137899662,0.1829419131981099
0.2905811623246493,0.9676686019947848,0.1628811052906528
0.2925851703406814,0.9644160710549436,0.14437956505349062
0.29458917835671344,0.9610106366433846,0.12740895488349008
0.2965931863727455,0.9574528386751505,0.11192843869707905
0.2985971943887776,0.953743241221784,0.09788601883403687
0.30060120240480964,0.9498824324218971,0.08522009520630469
0.3026052104208417,0.9458710243879241,0.07386109452353937
0.3046092184368738,0.9417096531090748,0.06373311659907668
0.3066132264529058,0.9373989783505013,0.054755568761844536
0.30861723446893785,0.932939683548695,0.046844760689803866
0.3106212424849699,0.9283324757031317,0.039915430182381695
0.312625250501002,0.9235780852641798,0.03388217009538384
0.31462925851703405,0.9186772660172915,0.028660728622121875
0.3166332665330661,0.9136307949634929,0.024169159185480522
0.3186372745490982,0.9084394721961955,0.020328801948328184
0.32064128256513025,0.9031041207743439,0.017065085747876414
0.3226452905811623,0.8976255865919252,0.014308146473757413
0.3246492985971944,0.8920047382438554,0.011993264948270004
0.32665330661322645,0.8862424668882685,0.010061133744757601
0.3286573146292585,0.8803396861052282,0.008457967764301754
0.3306613226452906,0.874297331751883,0.007135477668456118
0.33266533066132264,0.8681163618140915,0.006050728709762165
0.3346693386773547,0.8617977562545388,0.005165911521647321
0.3366733466933868,0.8553425168573667,0.0044181056054714216
0.33867735470941884,0.8487516670693469,0.0038606838062762577
0.3406813627254509,0.8420262518376188,0.0034072070501214072
0.342685370741483,0.8351673374440167,0.0030373730591868944
0.34468937875751504,0.8281760113360176,0.002740287193874493
0.3466933867735471,0.8210533819543303,0.0024995151837016363
0.3486973947895792,0.8138005785571594,0.0023202028509019604
0.35070140280561124,0.8064187510411646,0.002175555600899777
0.3527054108216433,0.7989090697591517,0.0020614360507012815
0.35470941883767537,0.791272725334519,0.0019735414335837103
0.35671342685370744,0.7835109284724886,0.0019057267190662416
0.3587174348697395,0.7756249097681559,0.001852472599615234
0.36072144288577157,0.7676159195113847,0.0018126784772326478
0.3627254509018036,0.7594852274885796,0.001782804661823946
0.36472945891783565,0.7512341227813666,0.0017607098360436161
0.3667334669338677,0.7428639135622178,0.0017411446036829817
0.3687374749498998,0.734375926887045,0.0017251948867920046
0.37074148296593185,0.7257715084848019,0.0017126140293773698
0.3727454909819639,0.7170520225441263,0.001701153898816787
0.374749498997996,0.7082188514970533,0.001695045921250704
0.37675350701402804,0.6992733957998378,0.0016853460028149899
0.3787575150300601,0.6902170737109201,0.0016819921186069025
0.3807615230460922,0.6810513210660664,0.0016786449287784142
0.38276553106212424,0.671777591050724,0.0016753044199674895
0.3847695390781563,0.6623973539696282,0.0016719705788387643
0.3867735470941884,0.6529120970136896,0.0016686433920834922
0.38877755511022044,0.6433233240242083,0.0016653228464194902
0.3907815631262525,0.633632555254449,0.0016620089285910875
0.3927855711422846,0.6238413271286091,0.0016587016253690713
0.39478957915831664,0.613951191998228,0.0016554009235506346
0.3967935871743487,0.6039637178960703,0.0016521068099593235
0.39879759519038077,0.5938804882875189,0.0016488192714449836
0.40080160320641284,0.5837031018195269,0.0016455382948837095
0.4028056112224449,0.5734331720671584,0.0016422638671777902
0.40480961923847697,0.5630723272777653,0.0016389959752556584
0.40681362725450904,0.5526222101128354,0.001635734606071838
0.4088176352705411,0.5420844773875566,0.0016324797466068905
0.41082164328657317,0.5314607998081383,0.0016292313838673657
0.41282565130260523,0.5207528617069271,0.001625989504885748
0.4148296593186373,0.5099623607753648,0.0016227540967204048
0.4168336673346693,0.49909100779482957,0.0016195251464555351
0.4188376753507014,0.48814052636539546,0.0016163026412011183
0.42084168336673344,0.47711265263256947,0.0016130865680928622
0.4228456913827655,0.4660091350120299,0.0016098769142921516
0.4248496993987976,0.45483173391242554,0.001606673666985998
0.42685370741482964,0.4435822214562705,0.0016034768133869866
0.4288577154308617,0.4322623811989846,0.0016002863407332275
0.4308617234468938,0.4208740078461167,0.0015971022362883027
0.43286573146292584,0.40941890696880456,0.0015939244873412171
0.4348697394789579,0.3978988947175108,0.001590753081206346
0.43687374749499,0.38631579753407935,0.0015875880052233862
0.43887775551102204,0.37467145186216283,0.0015844292467573032
0.4408817635270541,0.36296770385606475,0.0015812767931982837
0.44288577154308617,0.3512064090880382,0.0015781306319616827
0.44488977955911824,0.33938943225409496,0.0015749907504879746
0.4468937875751503,0.3275186468783687,0.0015718571362427027
0.44889779559118237,0.315595935016074,0.001568729776716429
0.45090180360721444,0.30362318695511703,0.0015656086594246846
0.4529058116232465,0.2916023009164008,0.0015624937719079194
0.45490981963927857,0.2795351827528692,0.0015593851017314533
0.45691382765531063,0.26742374564734417,0.0015562826364854253
0.4589178356713427,0.25526990980920145,0.001553186363784745
0.46092184368737477,0.24307560216992805,0.0015500962712690425
0.46292585170340683,0.2308427560776185,0.0015470123466026194
0.4649298597194389,0.21857331099045088,0.001543934577474399
0.46693386773547096,0.20626921216919694,0.0015408629515978785
0.46893787575150303,0.193932410368808,0.001537797456711078
0.4709418837675351,0.18156486152913345,0.001534738080576494
0.4729458917835671,0.16916852646481773,0.0015316848109810475
0.4749498997995992,0.15674537055441798,0.0015286376357360378
0.47695390781563124,0.144297363428809,0.0015255965426770935
0.4789579158316633,0.13182647865890293,0.0015225615196641225
0.48096192384769537,0.11933469344275102,0.0015195325545812645
0.48296593186372744,0.10682398829206982,0.0015165096353368427
0.4849699398797595,0.09429634671823804,0.001513492749863316
0.48697394789579157,0.08175375491782225,0.0015104818861172288
0.48897795591182364,0.0691982014576742,0.0015074770320791656
0.4909819639278557,0.05663167695965502,0.0015044781757537014
0.49298597194388777,0.044056173785029115,0.0015014853051693536
0.49498997995991983,0.03147368571858634,0.0014984984083785359
0.4969939879759519,0.01888620765253848,0.0014955174734575083
0.49899799599198397,0.006295735270236124,0.0014925424885063312
0.501002004008016,-0.006295735270235435,0.0014895734416488179
0.503006012024048,-0.01888620765253779,0.0014866103210324857
0.5050100200400801,-0.031473685718586095,0.00148365311482851
0.5070140280561122,-0.04405617378502842,0.0014807018112316765
0.5090180360721442,-0.056631676959654334,0.0014777563984603348
0.5110220440881763,-0.06919820145767352,0.00147481686475635
0.5130260521042084,-0.08175375491782157,0.0014718831983850569
0.5150300601202404,-0.09429634671823735,0.0014689553876352124
0.5170340681362725,-0.10682398829206913,0.0014660334208189496
0.5190380761523046,-0.11933469344275079,0.001463117286271731
0.5210420841683366,-0.13182647865890226,0.0014602069723523006
0.5230460921843687,-0.14429736342880833,0.0014573024674426388
0.5250501002004008,-0.15674537055441776,0.0014544037599479162
0.5270541082164328,-0.16916852646481703,0.0014515108382964462
0.5290581162324649,-0.1815648615291332,0.00144862369093964
0.531062124248497,-0.19393241036880776,0.0014457423063519586
0.533066132264529,-0.2062692121691967,0.0014428666730308696
0.5350701402805611,-0.21857331099045063,0.0014399967794967992
0.5370741482965932,-0.23084275607761828,0.0014371326142930863
0.5390781563126252,-0.24307560216992782,0.0014342741659859378
0.5410821643286573,-0.25526990980920117,0.001431421423164383
0.5430861723446894,-0.2674237456473439,0.001428574374440227
0.5450901803607214,-0.279535182752869,0.0014257330084480062
0.5470941883767535,-0.2916023009164006,0.0014228973138449422
0.5490981963927856,-0.3036231869551168,0.0014200672793108972
0.5511022044088176,-0.31559593501607375,0.0014172428935483282
0.5531062124248497,-0.32751864687836846,0.0014144241452822425
0.5551102204408818,-0.33938943225409474,0.0014116110232601517
0.5571142284569138,-0.3512064090880379,0.001408803516252029
0.5591182364729459,-0.3629677038560645,0.0014060016130502608
0.561122244488978,-0.3746714518621626,0.0014032053024696054
0.56312625250501,-0.38631579753407913,0.0014004145733471465
0.5651302605210421,-0.39789889471751055,0.001397629414542249
0.5671342685370742,-0.40941890696880434,0.0013948498149365144
0.5691382765531062,-0.4208740078461165,0.0013920757634337377
0.5711422845691383,-0.43226238119898436,0.0013893072489598603
0.5731462925851704,-0.4435822214562703,0.0013865442604629288
0.5751503006012024,-0.4548317339124253,0.0013837867869130492
0.5771543086172345,-0.4660091350120297,0.0013810348173023432
0.5791583166332666,-0.47711265263256925,0.0013782883406449043
0.5811623246492986,-0.48814052636539523,0.0013755473459767544
0.5831663326653307,-0.49909100779482934,0.0013728118223557985
0.5851703406813628,-0.5099623607753649,0.0013700817588617835
0.5871743486973948,-0.5207528617069269,0.001367357144596252
0.5891783567134269,-0.5314607998081385,0.0013646379686825009
0.591182364729459,-0.5420844773875567,0.0013619242202655365
0.593186372745491,-0.5526222101128352,0.0013592158885120322
0.5951903807615231,-0.5630723272777655,0.0013565129626102843
0.5971943887775552,-0.5734331720671585,0.00135381543177017
0.5991983967935872,-0.5837031018195268,0.0013511232852231028
0.6012024048096193,-0.593880488287519,0.0013484365122219911
0.6032064128256514,-0.6039637178960704,0.0013457551020411944
0.6052104208416834,-0.6139511919982282,0.0013430790439764812
0.6072144288577155,-0.6238413271286092,0.001340408327344984
0.6092184368737475,-0.6336325552544491,0.0013377429414851603
0.6112224448897795,-0.6433233240242081,0.0013350828757567473
0.6132264529058116,-0.652912097013689,0.0013324281195407203
0.6152304609218436,-0.6623973539696277,0.0013297786622392502
0.6172344689378757,-0.6717775910507239,0.001327134493275661
0.6192384769539078,-0.6810513210660658,0.0013244956020943886
0.6212424849699398,-0.6902170737109197,0.0013218619781609376
0.6232464929859719,-0.6992733957998376,0.001319233610961839
0.625250501002004,-0.7082188514970529,0.0013166104900046093
0.627254509018036,-0.7170520225441258,0.001313992604817708
0.6292585170340681,-0.7257715084848013,0.0013113799449504956
0.6312625250501002,-0.7343759268870445,0.0013087724999731926
0.6332665330661322,-0.7428639135622174,0.001306170259476837
0.6352705410821643,-0.7512341227813661,0.0013035732130732439
0.6372745490981964,-0.7594852274885789,0.0013009813503949618
0.6392785571142284,-0.7676159195113845,0.0012983946610952344
0.6412825651302605,-0.775624909768156,0.0012958131348479568
0.6432865731462926,-0.7835109284724883,0.001293236761347635
0.6452905811623246,-0.7912727253345188,0.0012906655303093453
0.6472945891783567,-0.7989090697591518,0.0012880994314686922
0.6492985971943888,-0.8064187510411641,0.0012855384545817684
0.6513026052104208,-0.8138005785571593,0.0012829825894251133
0.6533066132264529,-0.8210533819543304,0.001280431825795673
0.655310621242485,-0.8281760113360173,0.0012778861535107584
0.657314629258517,-0.8351673374440166,0.001275345562408005
0.6593186372745491,-0.8420262518376189,0.0012728100423453328
0.6613226452905812,-0.8487516670693468,0.0012702795832009058
0.6633266533066132,-0.8553425168573666,0.0012677541748730902
0.6653306613226453,-0.8617977562545388,0.0012652338072804167
0.6673346693386774,-0.8681163618140914,0.0012627184703615367
0.6693386773547094,-0.8742973317518828,0.001260208154075186
0.6713426853707415,-0.8803396861052282,0.0012577028484001419
0.6733466933867736,-0.8862424668882684,0.0012552025433351843
0.6753507014028056,-0.8920047382438553,0.0012527072288990556
0.6773547094188377,-0.8976255865919253,0.0012502168951304207
0.6793587174348698,-0.9031041207743438,0.001247731532087828
0.6813627254509018,-0.9084394721961954,0.0012452511298496683
0.6833667334669339,-0.9136307949634926,0.001242775678514137
0.685370741482966,-0.9186772660172913,0.0012403051681991926
0.687374749498998,-0.9235780852641798,0.0012378395890425187
0.6893787575150301,-0.9283324757031315,0.001235378931201484
0.6913827655310621,-0.9329396835486949,0.0012329231848531037
0.6933867735470942,-0.9373989783505013,0.0012304723401939989
0.6953907815631263,-0.9417096531090747,0.0012280263874403588
0.6973947895791583,-0.9458710243879241,0.0012255853168279011
0.6993987975951904,-0.9498824324218972,0.0012231491186118332
0.7014028056112225,-0.953743241221784,0.0012207177830668133
0.7034068136272545,-0.9574528386751505,0.0012182913004869108
0.7054108216432866,-0.9610106366433847,0.001215869661185569
0.7074148296593187,-0.9644160710549435,0.0012134528554955653
0.7094188376753507,-0.9676686019947848,0.0012110408737689726
0.7114228456913828,-0.9707677137899663,0.0012086337063771221
0.7134268537074149,-0.9737129150914042,0.0012062313437105631
0.7154308617234469,-0.9765037389517748,0.0012038337761790252
0.717434869739479,-0.9791397428995449,0.0012014409942113812
0.7194388777555111,-0.9816205090091248,0.0011990529882556073
0.7214428857715431,-0.9839456439671286,0.0011966697487787454
0.7234468937875751,-0.986114779134731,0.001194291266266866
0.7254509018036072,-0.9881275706061141,0.0011919175312250293
0.7274549098196392,-0.9899836992629919,0.0011895485341772468
0.7294589178356713,-0.9916828708252043,0.0011871842656664452
0.7314629258517034,-0.9932248158973743,0.0011848247162544263
0.7334669338677354,-0.9946092900116198,0.0011824698765218317
0.7354709418837675,-0.9958360736663115,0.0011801197370681041
0.7374749498997996,-0.9969049723608752,0.0011777742885114488
0.7394789579158316,-0.9978158166266278,0.0011754335214887981
0.7414829659318637,-0.9985684620536465,0.001173097426655773
0.7434869739478958,-0.999162789313664,0.0011707659946866454
0.7454909819639278,-0.9995987041789873,0.001168439216274302
0.7474949899799599,-0.9998761375374373,0.0011661170821302064
0.749498997995992,-0.9999950454033061,0.0011637995829843627
0.751503006012024,-0.9999554089243304,0.0011614867095852766
0.7535070140280561,-0.9997572343846811,0.001159178452699921
0.7555110220440882,-0.9994005532039664,0.0011568748031136982
0.7575150300601202,-0.9988854219322505,0.001154575751630402
0.7595190380761523,-0.998211922241088,0.001152281289072182
0.7615230460921844,-0.9973801609105755,0.001149991406279508
0.7635270541082164,-0.9963902698124213,0.0011477060941111309
0.7655310621242485,-0.9952424058890388,0.0011454253434440484
0.7675350701402806,-0.9939367511286633,0.0011431491451734674
0.7695390781563126,-0.9924735125364991,0.0011408774902127684
0.7715430861723447,-0.9908529221018992,0.0011386103694934686
0.7735470941883767,-0.9890752367615859,0.0011363477739651862
0.7755511022044088,-0.9871407383589128,0.0011340896945956037
0.7775551102204409,-0.9850497335991816,0.0011318361223704321
0.779559118236473,-0.9828025540010145,0.0011295870482933758
0.781563126252505,-0.9803995558437936,0.001127342463386095
0.7835671342685371,-0.9778411201111752,0.001125102358688171
0.7855711422845691,-0.9751276524306863,0.0011228667252570705
0.7875751503006012,-0.9722595830094136,0.0011206355541681092
0.7895791583166333,-0.9692373665657978,0.0011184088365144165
0.7915831663326653,-0.966061482257539,0.0011161865634069
0.7935871743486974,-0.9627324336056285,0.001113968725974211
0.7955911823647295,-0.9592507484145191,0.001111755315362706
0.7975951903807615,-0.9556169786884434,0.0011095463227364156
0.7995991983967936,-0.9518317005438962,0.0011073417392770057
0.8016032064128257,-0.9478955141182946,0.0011051415561837438
0.8036072144288577,-0.9438090434748283,0.0011029457646734642
0.8056112224448898,-0.9395729365035184,0.0011007543559805326
0.8076152304609219,-0.9351878648184972,0.0010985673213568105
0.8096192384769539,-0.9306545236515262,0.0010963846520716208
0.811623246492986,-0.9259736317417719,0.0010942063394117133
0.8136272545090181,-0.921145931221853,0.0010920323746812287
0.8156312625250501,-0.9161721875001767,0.0010898627492016656
0.8176352705410822,-0.9110531891395905,0.0010876974543118445
0.8196392785571143,-0.9057897477323571,0.0010855364813678737
0.8216432865731463,-0.9003826977714798,0.0010833798217431152
0.8236472945891784,-0.8948328965184001,0.001081227466828149
0.8256513026052105,-0.8891412238670815,0.0010790794080307406
0.8276553106212425,-0.8833085822045057,0.0010769356367758046
0.8296593186372746,-0.877335896267606,0.0010747961445053721
0.8316633266533067,-0.8712241129966534,0.0010726609226785564
0.8336673346693386,-0.8649742013851228,0.0010705299627715176
0.8356713426853707,-0.8585871523260651,0.0010684032562774302
0.8376753507014028,-0.8520639784550066,0.0010662807947064477
0.8396793587174348,-0.8454057139893995,0.0010641625695856699
0.8416833667334669,-0.8386134145646505,0.0010620485724591087
0.843687374749499,-0.8316881570667581,0.0010599387948876536
0.845691382765531,-0.8246310394615755,0.0010578332284490392
0.8476953907815631,-0.8174431806207325,0.001055731864737811
0.8496993987975952,-0.8101257201442472,0.001053634695365291
0.8517034068136272,-0.8026798181798438,0.0010515417119595465
0.8537074148296593,-0.7951066552390204,0.0010494529061653539
0.8557114228456913,-0.7874074320098834,0.0010473682696441674
0.8577154308617234,-0.7795833691667823,0.001045287794074085
0.8597194388777555,-0.771635707176781,0.0010432114711498147
0.8617234468937875,-0.7635657061029867,0.0010411392925826432
0.8637274549098196,-0.7553746454047705,0.0010390712501004
0.8657314629258517,-0.7470638237349192,0.001037007335447427
0.8677354709418837,-0.7386345587337385,0.001034947540384544
0.8697394789579158,-0.7300881868201459,0.0010328918566890161
0.8717434869739479,-0.7214260629797911,0.0010308402761545219
0.87374749498998,-0.7126495605502283,0.0010287927905911186
0.875751503006012,-0.7037600710031783,0.001026749391825212
0.8777555110220441,-0.6947590037239207,0.0010247100716995212
0.8797595190380761,-0.6856477857878416,0.0010226748220730478
0.8817635270541082,-0.676427861734175,0.001020643634821043
0.8837675350701403,-0.667100693336983,0.0010186165018349757
0.8857715430861723,-0.6576677593733955,0.0010165934150224978
0.8877755511022044,-0.6481305553891562,0.0010145743663074148
0.8897795591182365,-0.638490593461515,0.0010125593476296526
0.8917835671342685,-0.6287494019594931,0.0010105483509452243
0.8937875751503006,-0.6189085253015659,0.0010085413682261993
0.8957915831663327,-0.6089695237108066,0.0010065383914606703
0.8977955911823647,-0.5989339729675189,0.0010045394126527224
0.8997995991983968,-0.5888034641594025,0.0010025444238224007
0.9018036072144289,-0.5785796034292977,0.001000553417005678
0.9038076152304609,-0.5682640117205376,0.000998566384254423
0.905811623246493,-0.5578583245199531,0.0009965833176363698
0.9078156312625251,-0.5473641915985786,0.0009946042092350846
0.9098196392785571,-0.5367832767500872,0.0009926290511499357
0.9118236472945892,-0.5261172575270014,0.00099065783549606
0.9138276553106213,-0.5153678249747303,0.0009886905544043338
0.9158316633266533,-0.50453668336346,0.0009867272000213393
0.9178356713426854,-0.4936255499179478,0.0009847677645093349
0.9198396793587175,-0.48263615454527,0.0009828122400462225
0.9218436873747495,-0.4715702395605469,0.0009808606188255176
0.9238476953907816,-0.46042955941071334,0.0009789128930563174
0.9258517034068137,-0.4492158803963569,0.0009769690549632697
0.9278557114228457,-0.43793098039167727,0.0009750290967865417
0.9298597194388778,-0.4265766485626177,0.0009730930107817894
0.9318637274549099,-0.415154685083199,0.0009711607892201269
0.9338677354709419,-0.40366690085010876,0.0009692324243880951
0.935871743486974,-0.39211511719559644,0.0009673079085876305
0.9378757515030061,-0.38050116559870856,0.0009653872341360359
0.9398797595190381,-0.3688268873949134,0.0009634703933659481
0.9418837675350702,-0.3570941334841718,0.0009615573786253084
0.9438877755511023,-0.3453047640374828,0.0009596481822773314
0.9458917835671342,-0.33346064820196153,0.000957742796700475
0.9478957915831663,-0.32156366380449647,0.0009558412142884097
0.9498997995991983,-0.3096156970540308,0.0009539434274499884
0.9519038076152304,-0.2976186422425114,0.0009520494286092157
0.9539078156312625,-0.28557440144455587,0.000950159210205218
0.9559118236472945,-0.27348488421589245,0.0009482727646922136
0.9579158316633266,-0.2613520072906073,0.0009463900845394819
0.9599198396793587,-0.2491776942772525,0.0009445111622313339
0.9619238476953907,-0.23696387535387284,0.0009426359902670819
0.9639278557114228,-0.2247124869619827,0.0009407645611610094
0.9659318637274549,-0.21242547149955018,0.000938896867442342
0.9679358717434869,-0.2001047770130454,0.0009370329016552162
0.969939879759519,-0.18775235688858025,0.0009351726563586513
0.9719438877755511,-0.17537016954221463,0.0009333161241265184
0.9739478957915831,-0.16296017810945654,0.0009314632975475115
0.9759519038076152,-0.1505243501340138,0.000929614169225117
0.9779559118236473,-0.138064657255855,0.0009277687317775857
0.9799599198396793,-0.12558307489861273,0.0009259269778379018
0.9819639278557114,-0.11308158195638733,0.0009240889000537541
0.9839679358717435,-0.10056216048000802,0.000922254491087507
0.9859719438877755,-0.08802679536278585,0.0009204237436161708
0.9879759519038076,-0.07547747402581581,0.0009185966503313725
0.9899799599198397,-0.06291618610288623,0.0009167732039393264
0.9919839679358717,-0.05034492312502936,0.0009149533971608059
0.9939879759519038,-0.03776567820477121,0.0009131372227311132
0.9959919839679359,-0.025180445720138514,0.0009113246734000511
0.9979959919839679,-0.012591220998457194,0.0009095157419318939
1,-24492935982947064e-32,0.0009077104211053584


==> large_scale_100k.csv <==
t,v,i
0.0,1.0,4.999999999e-5
0.00392156862745098,1.024637449195382,4.999999999e-5
0.00784313725490196,1.049259941092817,4.999999999e-5
0.011764705882352941,1.073852527474874,4.999999999e-5
0.01568627450980392,1.0984002782796427,4.999999999e-5
0.0196078431372549,1.1228882906647142,4.999999999e-5
0.023529411764705882,1.1473016980546376,0.00011501705890617421
0.027450980392156862,1.1716256791663595,0.00037469197915396914
0.03137254901960784,1.195845467007167,0.0009111339349485217
0.03529411764705882,1.2199463578396685,0.0025837660954129075
0.0392156862745098,1.2439137201083772,0.007094531161688704
0.043137254901960784,1.2677330033224679,0.019245885982927376
0.047058823529411764,1.2913897468893247,0.05175517517867673
0.050980392156862744,1.3148695888935078,0.1363184225279159
0.054901960784313725,1.3381582748158172,0.3451657793503419
0.058823529411764705,1.361241666187153,0.8082248499898157
0.06274509803921569,1.3841057491719257,1.6536375711832159
0.06666666666666667,1.4067366430758002,2.8161962641835663
0.07058823529411765,1.429120608772609,3.9878685483161256
0.07450980392156863,1.4512440570453229,4.89056215562168
0.0784313725490196,1.4730935568360102,5.460360227731792
0.08235294117647059,1.4946558433997787,5.7698789067985885
0.08627450980392157,1.515917826357751,5.914265265108877
0.09019607843137255,1.53686659764418,5.964053572648233
0.09411764705882353,1.5574894393428855,5.961460123041694
0.09803921568627451,1.5777738314082512,5.929300897585668
0.10196078431372549,1.5977074592660936,5.879504878158813
0.10588235294117647,1.617278221289793,5.818473511681162
0.10980392156862745,1.6364742361471412,5.749922324818138
0.11372549019607843,1.6552838500134537,5.676145234036611
0.11764705882352941,1.6736956436465573,5.59855629429355
0.12156862745098039,1.69169843931937,5.518060683378596
0.12549019607843137,1.7092813076058535,5.435320091866622
0.12941176470588237,1.726433574016224,5.350965885949405
0.13333333333333333,1.743144825477394,5.265892134781252
0.13725490196078433,1.7594049166547072,5.181776232632787
0.1411764705882353,1.7752039761111298,5.101638414442364
0.1450980392156863,1.7905324123001634,5.030634758431694
0.14901960784313725,1.8053809193888326,4.976757303201713
0.15294117647058825,1.8197404829072212,4.9509351998753885
0.1568627450980392,1.8336023852211194,4.96555112203362
0.1607843137254902,1.846958210824467,5.029551528345302
0.16470588235294117,1.8597998514483725,5.143314709585578
0.16862745098039217,1.8721195109836108,5.293703880627075
0.17254901960784313,1.883909710213612,5.457874702489008
0.17647058823529413,1.8951632913550625,5.61011335359953
0.1803921568627451,1.905873422403367,5.729194304118641
0.1843137254901961,1.9160336012803336,5.8022183565476055
0.18823529411764706,1.925637659781556,5.824631445526807
0.19215686274509805,1.9346797673211107,5.798077586211425
0.19607843137254902,1.9431544344712774,5.727792837280818
0.2,1.9510565162951536,5.620489274762468
0.20392156862745098,1.9583812154701223,5.4829819984158785
0.20784313725490197,1.965124085200289,5.32145742464545
0.21176470588235294,1.9712810319161138,5.141185278928976
0.21568627450980393,1.9768483177596008,4.946494317145262
0.2196078431372549,1.9818225628535369,4.740878833204949
0.2235294117647059,1.9862007473534025,4.527151861083867
0.22745098039215686,1.989980213280707,4.307598009613756
0.23137254901960785,1.9931586661366363,4.084104585660246
0.23529411764705882,1.9957341762950345,3.8582647299276247
0.23921568627450981,1.997705180173873,3.6314543065561558
0.24313725490196078,1.9990704811844933,3.4048875108835714
0.24705882352941178,1.9998292504580526,3.179656810271206
0.25098039215686274,1.9999810273487268,2.9567621644036994
0.2549019607843137,1.999525719713366,2.7371333096875494
0.25882352941176473,1.998463603967434,2.5216475636102196
0.2627450980392157,1.996795324917199,2.311144521708533
0.26666666666666666,1.9945218953682735,2.1064384784953223
0.27058823529411763,1.9916446955107427,1.908331952174763
0.27450980392156865,1.9881654720812594,1.71778901826921
0.2784313725490196,1.9840863373026045,1.5345679577981013
0.2823529411764706,1.979409767601366,1.3611740673781876
0.28627450980392155,1.9741386021045102,1.1964500289599735
0.2901960784313726,1.9682760409157587,1.0442306780038653
0.29411764705882354,1.9618256431728192,0.9006120669328234
0.2980392156862745,1.9547913248866444,0.7678367661758687
0.30196078431372547,1.9471773565640402,0.647505170430613
0.3058823529411765,1.9389883606150566,0.5390833079404171
0.30980392156862746,1.9302293085467404,0.44268637169698827
0.3137254901960784,1.9209055179449537,0.3581983738919142
0.3176470588235294,1.9110226492460884,0.2853197201327264
0.3215686274509804,1.9005867023006373,0.22364428575208128
0.3254901960784314,1.8896040127307097,0.17212770062501828
0.32941176470588235,1.878081248083698,0.13015880780023864
0.3333333333333333,1.8660254037844388,0.09661379116647126
0.33725490196078434,1.853443798888316,0.07031743396152101
0.3411764705882353,1.8403440716378927,0.05017834673808064
0.34509803921568627,1.8267341748257635,0.03510411087057566
0.34901960784313724,1.8126223709664457,0.024073560201895626
0.35294117647058826,1.7980172272802397,0.016192350197252507
0.3568627450980392,1.782927610492103,0.010689491874530305
0.3607843137254902,1.7673626814486971,0.006880851938696701
0.36470588235294116,1.7513318895568735,0.004378949759634097
0.3686274509803922,1.7348449670469757,0.0027347694442719887
0.37254901960784315,1.717911923064442,0.0016817781589423346
0.3764705882352941,1.700543037593291,0.0009909128485319767
0.3803921568627451,1.6827488552151855,0.0005767610748140409
0.3843137254901961,1.664540178707858,0.00037758992580842976
0.38823529411764707,1.6459280624867874,0.00018951634466122516
0.39215686274509803,1.6269238058941065,0.00012934411740768295
0.396078431372549,1.607538946338817,4.999999999e-5
0.4,1.5877852522924734,4.999999999e-5
0.403921568627451,1.5676747161445903,4.999999999e-5
0.40784313725490196,1.5472195469221113,4.999999999e-5
0.4117647058823529,1.526432162877356,4.999999999e-5
0.41568627450980394,1.505325183948948,4.999999999e-5
0.4196078431372549,1.4839114241003015,4.999999999e-5
0.4235294117647059,1.4622038835403133,4.999999999e-5
0.42745098039215684,1.4402157408309875,4.999999999e-5
0.43137254901960786,1.4179603448867832,4.999999999e-5
0.43529411764705883,1.3954512068705425,4.999999999e-5
0.4392156862745098,1.3727019919909145,4.999999999e-5
0.44313725490196076,1.3497265112062615,4.999999999e-5
0.4470588235294118,1.3265387128400834,4.999999999e-5
0.45098039215686275,1.3031526741130437,4.999999999e-5
0.4549019607843137,1.2795825925967441,4.999999999e-5
0.4588235294117647,1.2558427775944359,4.999999999e-5
0.4627450980392157,1.2319476414538981,4.999999999e-5
0.4666666666666667,1.2079116908177594,4.999999999e-5
0.47058823529411764,1.1837495178165705,4.999999999e-5
0.4745098039215686,1.159475791209981,4.999999999e-5
0.47843137254901963,1.1351052474813932,4.999999999e-5
0.4823529411764706,1.110652681891501,4.999999999e-5
0.48627450980392156,1.0861329394961463,4.999999999e-5
0.49019607843137253,1.0615609061339433,4.999999999e-5
0.49411764705882355,1.0369514993891449,4.999999999e-5
0.4980392156862745,1.0123196595352386,4.999999999e-5
0.5019607843137255,0.9876803404647617,4.999999999e-5
0.5058823529411764,0.9630485006108553,4.999999999e-5
0.5098039215686274,0.9384390938660575,4.999999999e-5
0.5137254901960784,0.9138670605038544,4.999999999e-5
0.5176470588235295,0.8893473181084991,4.999999999e-5
0.5215686274509804,0.864894752518607,4.999999999e-5
0.5254901960784314,0.8405242087900193,4.999999999e-5
0.5294117647058824,0.8162504821834299,4.999999999e-5
0.5333333333333333,0.7920883091822409,4.999999999e-5
0.5372549019607843,0.7680523585461022,4.999999999e-5
0.5411764705882353,0.7441572224055648,4.999999999e-5
0.5450980392156862,0.7204174074032567,4.999999999e-5
0.5490196078431373,0.6968473258869562,4.999999999e-5
0.5529411764705883,0.6734612871599165,4.999999999e-5
0.5568627450980392,0.6502734887937387,4.999999999e-5
0.5607843137254902,0.6272980080090859,4.999999999e-5
0.5647058823529412,0.6045487931294578,4.999999999e-5
0.5686274509803921,0.582039655113217,4.999999999e-5
0.5725490196078431,0.5597842591690132,4.999999999e-5
0.5764705882352941,0.5377961164596874,4.999999999e-5
0.5803921568627451,0.5160885758996983,4.999999999e-5
0.5843137254901961,0.4946748160510518,4.999999999e-5
0.5882352941176471,0.47356783712264416,4.999999999e-5
0.592156862745098,0.45278045307788883,4.999999999e-5
0.596078431372549,0.4323252838554099,4.999999999e-5
0.6,0.412214747707527,4.999999999e-5
0.6039215686274509,0.3924610536611832,4.999999999e-5
0.6078431372549019,0.37307619410589377,4.999999999e-5
0.611764705882353,0.35407193751321264,4.999999999e-5
0.615686274509804,0.335459821292142,4.999999999e-5
0.6196078431372549,0.31725114478481453,4.999999999e-5
0.6235294117647059,0.29945696240670916,4.999999999e-5
0.6274509803921569,0.28208807693555815,4.999999999e-5
0.6313725490196078,0.26515503295302445,4.999999999e-5
0.6352941176470588,0.24866811044312698,4.999999999e-5
0.6392156862745098,0.23263731855130365,4.999999999e-5
0.6431372549019608,0.2170723895078972,4.999999999e-5
0.6470588235294118,0.20198277271976062,4.999999999e-5
0.6509803921568628,0.18737762903355448,4.999999999e-5
0.6549019607843137,0.17326582517423672,4.999999999e-5
0.6588235294117647,0.1596559283621075,4.999999999e-5
0.6627450980392157,0.14655620111168421,4.999999999e-5
0.6666666666666666,0.13397459621556151,4.999999999e-5
0.6705882352941176,0.1219187519163023,4.999999999e-5
0.6745098039215687,0.11039598726929034,4.999999999e-5
0.6784313725490196,0.09941329769936247,4.999999999e-5
0.6823529411764706,0.08897735075391155,4.999999999e-5
0.6862745098039216,0.07909448205504632,4.999999999e-5
0.6901960784313725,0.06977069145325965,4.999999999e-5
0.6941176470588235,0.06101163938494347,4.999999999e-5
0.6980392156862745,0.05282264343595977,4.999999999e-5
0.7019607843137254,0.04520867511335569,4.999999999e-5
0.7058823529411765,0.038174356827180955,4.999999999e-5
0.7098039215686275,0.03172395908424119,4.999999999e-5
0.7137254901960784,0.025861397895490024,4.999999999e-5
0.7176470588235294,0.020590232398634223,4.999999999e-5
0.7215686274509804,0.015913662697395692,4.999999999e-5
0.7254901960784313,0.011834527918740734,4.999999999e-5
0.7294117647058823,0.008355304489257365,4.999999999e-5
0.7333333333333333,0.00547810463172671,4.999999999e-5
0.7372549019607844,0.0032046750828008674,4.999999999e-5
0.7411764705882353,0.0015363960325660564,4.999999999e-5
0.7450980392156863,0.00047428028663409894,4.999999999e-5
0.7490196078431373,1.8972651273152508e-5,4.999999999e-5
0.7529411764705882,0.00017074954194729042,4.999999999e-5
0.7568627450980392,0.0009295188155068468,4.999999999e-5
0.7607843137254902,0.0022948198261271147,4.999999999e-5
0.7647058823529411,0.004265823704965421,4.999999999e-5
0.7686274509803922,0.00684133386336383,4.999999999e-5
0.7725490196078432,0.010019786719293045,4.999999999e-5
0.7764705882352941,0.013799252646597426,4.999999999e-5
0.7803921568627451,0.018177437146463138,4.999999999e-5
0.7843137254901961,0.02315168224039932,4.999999999e-5
0.788235294117647,0.028718968083886187,4.999999999e-5
0.792156862745098,0.03487591479971086,4.999999999e-5
0.796078431372549,0.04161878452987766,4.999999999e-5
0.8,0.04894348370484636,4.999999999e-5
0.803921568627451,0.05684556552872244,4.999999999e-5
0.807843137254902,0.06532023267888931,4.999999999e-5
0.8117647058823529,0.07436234021844357,4.999999999e-5
0.8156862745098039,0.08396639871966627,4.999999999e-5
0.8196078431372549,0.09412657759663268,4.999999999e-5
0.8235294117647058,0.10483670864493744,4.999999999e-5
0.8274509803921568,0.11609028978638769,4.999999999e-5
0.8313725490196079,0.12788048901638915,4.999999999e-5
0.8352941176470589,0.14020014855162766,4.999999999e-5
0.8392156862745098,0.1530417891755329,4.999999999e-5
0.8431372549019608,0.1663976147788805,4.999999999e-5
0.8470588235294118,0.18025951709277876,4.999999999e-5
0.8509803921568627,0.19461908061116728,4.999999999e-5
0.8549019607843137,0.20946758769983653,4.999999999e-5
0.8588235294117647,0.22479602388887,4.999999999e-5
0.8627450980392157,0.24059508334529323,4.999999999e-5
0.8666666666666667,0.256855174522606,4.999999999e-5
0.8705882352941177,0.2735664259837761,4.999999999e-5
0.8745098039215686,0.2907186923941467,4.999999999e-5
0.8784313725490196,0.3083015606806294,4.999999999e-5
0.8823529411764706,0.32630435635344224,4.999999999e-5
0.8862745098039215,0.34471614998654576,4.999999999e-5
0.8901960784313725,0.36352576385285784,4.999999999e-5
0.8941176470588236,0.38272177871020696,4.999999999e-5
0.8980392156862745,0.4022925407339062,4.999999999e-5
0.9019607843137255,0.42222616859174866,4.999999999e-5
0.9058823529411765,0.44251056065711414,4.999999999e-5
0.9098039215686274,0.4631334023558197,4.999999999e-5
0.9137254901960784,0.4840821736422485,4.999999999e-5
0.9176470588235294,0.5053441566002207,4.999999999e-5
0.9215686274509803,0.5269064431639894,4.999999999e-5
0.9254901960784314,0.5487559429546773,4.999999999e-5
0.9294117647058824,0.5708793912273912,4.999999999e-5
0.9333333333333333,0.5932633569241998,4.999999999e-5
0.9372549019607843,0.6158942508280741,4.999999999e-5
0.9411764705882353,0.638758333812847,4.999999999e-5
0.9450980392156862,0.6618417251841828,4.999999999e-5
0.9490196078431372,0.685130411106492,4.999999999e-5
0.9529411764705882,0.708610253110675,4.999999999e-5
0.9568627450980393,0.7322669966775317,4.999999999e-5
0.9607843137254902,0.7560862798916225,4.999999999e-5
0.9647058823529412,0.7800536421603309,4.999999999e-5
0.9686274509803922,0.8041545329928325,4.999999999e-5
0.9725490196078431,0.8283743208336397,4.999999999e-5
0.9764705882352941,0.8526983019453618,4.999999999e-5
0.9803921568627451,0.8771117093352852,4.999999999e-5
0.984313725490196,0.9015997217203564,4.999999999e-5
0.9882352941176471,0.926147472525126,4.999999999e-5
0.9921568627450981,0.950740058907183,4.999999999e-5
0.996078431372549,0.9753625508046179,4.999999999e-5
1.0,0.9999999999999998,4.999999999e-5


==> three_convergence.csv <==
a,l
1.020408163265306e-5,0.9999999940225874
0.00015335896027981,0.9999101870837298
0.00030670771647799,0.999820425502343
0.00061340522887435,0.999641038400079
0.00122680025366707,0.9992828083550415
0.00245359030325252,0.9985685242541041
0.00490717040242341,0.9971486550032574
0.0098143306007652 ,0.9943436752262375
0.02045417854272932,0.9884207220585736
0.03038894178507604,0.9830862393933191
0.04012882440943802,0.9780399241078017
0.05069423457908056,0.9727714256415091
0.06055456004910569,0.9680477979842355
0.0712404130644114 ,0.9631400616046822
0.08173138546173234,0.9585367015693819
0.09151727315943588,0.9544358095604086
0.10212868840241998,0.9502011743383942
0.11203501894578669,0.9464489440133999
0.12174646887116863,0.9429608766102385
0.13228344634183117,0.9393919276364807
0.1421153391128763 ,0.9362667818394991
0.152772759429202  ,0.9331060066882676
0.16323529912754292,0.9302361533283707
0.17299275412626647,0.9277714164857818
0.18357573667027055,0.9253333757104669
0.19345363451465725,0.923282838834734
0.2041570599043245 ,0.9213113523409987
0.214665604676007  ,0.9196346794470024
0.21481878373963303,0.9196121654211102
0.21497196280325903,0.9195897071819793
0.21527832093051108,0.919544958139765
0.21589103718501515,0.9194561303307984
0.2171164696940233 ,0.9192811600788123
0.21956733471203957,0.918941995373693
0.22446906474807213,0.9183070473813174
0.22463514267959317,0.9182865532437787
0.22480122061111418,0.9182661261496282
0.2251333764741562 ,0.9182254731934207
0.22579768820024032,0.918144972924134
0.22712631165240854,0.9179872006948859
0.22978355855674495,0.9176846156679579
0.229949636488266  ,0.9176662796659737
0.230115714419787  ,0.9176480115336897
0.23044787028282904,0.9176116789829964
0.23111218200891315,0.9175398294717739
0.23244080546108137,0.9173993987057769
0.23509805236541778,0.9171316576606838
0.2352531133485073 ,0.9171165758575917
0.23540817433159678,0.9171015539569096
0.2357182962977758 ,0.9170716899503221
0.23633854023013381,0.9170126817300007
0.23757902809484985,0.9168975493845326
0.24006000382428191,0.9166788606841471
0.24021506480737143,0.9166657066931663
0.2403701257904609 ,0.9166526133129484
0.24068024775663993,0.9166266084744337
0.24130049168899795,0.9165753271134187
0.24254097955371398,0.9164756826955933
0.24502195528314605,0.9162881076131033
0.24517397125657953,0.9162771237720934
0.24532598723001303,0.9162661988809836
0.24563001917688004,0.9162445260348421
0.246238083070614  ,0.9162018886923197
0.24745421085808195,0.916119452262095
0.24988646643301782,0.9159659714612147
0.2500384824064513 ,0.9159568847976739
0.25019049837988483,0.915947857782091
0.2504945303267518 ,0.9159299827830161
0.25110259422048575,0.9158949495315382
0.2523187220079537 ,0.9158277549736002
0.25475097758288956,0.9157048934933245
0.2549158924242181 ,0.9156971212211842
0.25508080726554655,0.9156894199898592
0.25541063694820354,0.9156742307645817
0.2560702963135176 ,0.9156447060690751
0.2573896150441456 ,0.915589078158661
0.2575545298854741 ,0.9155824459974502
0.2577194447268026 ,0.9155758853389641
0.2580492744094596 ,0.9155629786463028
0.2587089337747736 ,0.9155380245722359
0.2600282525054016 ,0.9154915601968663
0.26019316734673015,0.9154860755732633
0.2603580821880586 ,0.9154806629190958
0.2606879118707156 ,0.9154700536363933
0.26134757123602964,0.915449699995827
0.2615124860773581 ,0.9154447919498883
0.26167740091868663,0.9154399561085131
0.2620072306013437 ,0.9154305011573659
0.26266688996665766,0.9154124590078803
0.2628318048079862 ,0.9154081294247213
0.26299671964931465,0.9154038722824215
0.26332654933197164,0.9153955754388879
0.2639862086972856 ,0.9153798523465326
0.26530552742791363,0.9153518951992827
0.26545942532081057,0.9153489375270781
0.26561332321370756,0.9153460433531828
0.26592111899950155,0.9153404455975366
0.2665367105710895 ,0.9153300131360816
0.2666906084639865 ,0.9153275641315186
0.2668445063568835 ,0.9153251788200438
0.26715230214267743,0.9153205993740002
0.26776789371426535,0.9153122058737717
0.26792179160716234,0.915310267098054
0.26807568950005933,0.9153083922110512
0.26838348528585326,0.9153048342012535
0.2685373831787502 ,0.915303151127523
0.2686912810716472 ,0.9153015320406361
0.2689990768574412 ,0.9152984859256643
0.26915297475033817,0.9152970589467484
0.26930687264323516,0.915295696053013
0.2696146684290291 ,0.915293162619564
0.26976856632192603,0.9152919921291225
0.269922464214823  ,0.9152908858224061
0.270230260000617  ,0.915288865858835
0.270384157893514  ,0.9152879522513557
0.270538055786411  ,0.915287102926352
0.270691953679308  ,0.915286317908544
0.2708458515722049 ,0.9152855972226641
0.27099974946510186,0.9152849408934577
0.27115364735799885,0.9152843489456827
0.27130754525089584,0.9152838214041099
0.27146144314379284,0.915283358293523
0.27161534103668983,0.915282959638718
0.2717692389295868 ,0.9152826254645042
0.2719231368224838 ,0.9152823557957028
0.27207703471538075,0.9152821506571482
0.2722309326082777 ,0.9152820100736871
0.2723848305011747 ,0.9152819340701791
0.27253872839407167,0.915281922671496
0.27269262628696866,0.9152819759025227
0.27284652417986566,0.9152820937881561
0.27300042207276265,0.9152822763533058
0.27315431996565964,0.9152825236228941
0.2733082178585566 ,0.9152828356218554
0.2734621157514535 ,0.915283212375137
0.2736160136443505 ,0.9152836539076985
0.2737699115372475 ,0.9152841602445118
0.2739238094301445 ,0.9152847314105614
0.2740777073230415 ,0.9152853674308438
0.2742316052159385 ,0.9152860683303681
0.27438550310883547,0.9152868341341562
0.2745394010017324 ,0.9152876648672417
0.27469329889462935,0.9152885605546703
0.27484719678752634,0.915289521221501
0.2751549925733203 ,0.9152916375936627
0.27532178933411233,0.9152928931737412
0.2754885860949043 ,0.9152942252024752
0.27582217961648825,0.9152971187338547
0.27598897637728026,0.9152986803005139
0.27615577313807227,0.9153003184438564
0.27648936665965623,0.9153038245888039
0.2766561634204482 ,0.9153056926545559
0.2768229601812402 ,0.915307637425286
0.2771565537028242 ,0.9153117572101578
0.27782374074599214,0.9153209186538117
0.27799053750678415,0.915323401259537
0.2781573342675761 ,0.9153259608276227
0.27849092778916007,0.915331310979878
0.27915811483232805,0.9153429362526525
0.27932491159312   ,0.9153460354610747
0.279491708353912  ,0.9153492118902838
0.27982530187549604,0.9153557965405829
0.28049248891866396,0.9153698939162347
0.28065928567945597,0.9153736117983724
0.2808260824402479 ,0.9153774071607512
0.2811596759618319 ,0.9153852304562597
0.2818268630049999 ,0.9154018082413615
0.2819936597657918 ,0.9154061468763959
0.28216045652658384,0.9154105632521357
0.28249405004816786,0.9154196293562612
0.2831612370913358 ,0.9154386958896639
0.2833280338521278 ,0.915443657364802
0.28349483061291975,0.9154486968421047
0.2838284241345037 ,0.9154590099342234
0.28449561117767164,0.9154805735865088
0.28582998526400755,0.9155274581198933
0.2859937370151435 ,0.9155335574331509
0.2861574887662795 ,0.9155397324328083
0.28648499226855145,0.9155523096162019
0.28713999927309536,0.9155783735942176
0.28845001328218317,0.9156341470057934
0.28861376503331915,0.9156414610549767
0.2887775167844551 ,0.9156488512916371
0.2891050202867271 ,0.915663860453124
0.289760027291271  ,0.9156947944096341
0.2910700413003588 ,0.9157603319146539
0.29123379305149477,0.9157688687423817
0.29139754480263075,0.9157774822620242
0.2917250483049027 ,0.9157949395036079
0.2923800553094466 ,0.9158307756825605
0.2936900693185344 ,0.9159061419267305
0.29631009733671004,0.9160717069488148
0.2964628321394145 ,0.9160819707181063
0.296615566942119  ,0.916092302091132
0.2969210365475279 ,0.9161131677523191
0.29753197575834567,0.9161557114632455
0.29875385417998135,0.9162440542705393
0.3011976110232526 ,0.916433808189021
0.30135034582595704,0.9164462482062249
0.3015030806286615 ,0.9164587566627024
0.3018085502340704 ,0.9164839789984621
0.3024194894448882 ,0.9165352460965142
0.30364136786652385,0.916641075887697
0.30608512470979515,0.9168659650623998
0.3062507583803946 ,0.9168818480149472
0.3064163920509941 ,0.9168978124492945
0.306747659392193  ,0.9169299858984805
0.30741019407459086,0.9169953120649827
0.30873526343938656,0.9171298890476428
0.311385402168978  ,0.9174148023497627
0.31155103583957744,0.9174333095154326
0.3117166695101769 ,0.917451899248034
0.31204793685137583,0.9174893265502455
0.3127104715337737 ,0.9175651734566435
0.3140355408985694 ,0.9177208441154575
0.3166856796281608 ,0.9180481540234631
0.31684029635032873,0.9180679098119798
0.3169949130724967 ,0.9180877384998013
0.3173041465168326 ,0.9181276146849151
0.3179226134055043 ,0.9182082430742025
0.3191595471828479 ,0.9183730101824615
0.32163341473753493,0.9187166358068843
0.32658114984690906,0.9194606542921508
0.326732721559421  ,0.9194846492585271
0.3268842932719329 ,0.9195087160040036
0.3271874366969568 ,0.9195570649382749
0.32779372354700453,0.919654625322334
0.32900629724709995,0.9198532020924145
0.3314314446472908 ,0.9202642271875836
0.33628173944767253,0.9211421443306179
0.3468078565937166 ,0.92330730923026
0.3566288890401432 ,0.9256547310692487
0.36727544903185044,0.9285649035102078
0.3772169243239403 ,0.931633348206365
0.3869635189980453 ,0.9349778400733952
0.39753564121743096,0.938989688014213
0.40740267873719915,0.943101542640707
0.41809524380224794,0.9479655711141899
0.428592928249312  ,0.9531610827772732
0.4383855279967586 ,0.9583888255073426
0.4490036552894858 ,0.9644789653756708
0.4589166978825956 ,0.9705656335135379
0.46863485985772063,0.9769125578123072
0.4791785493781262 ,0.984228007447985
0.4890171541989144 ,0.9914603955984007
0.48918876100511755,0.991590038832819
0.48936036781132075,0.991719802112961
0.48970358142372716,0.9919796888536937
0.4903900086485399 ,0.992500903356895
0.4917628630981654 ,0.9935490988044504
0.4945085719974164 ,0.9956685735723682
0.4946801788036196 ,0.9958020633756722
0.49485178560982274,0.9959356735445957
0.4951949992222291 ,0.9962032550156628
0.49588142644704186,0.9967398627422028
0.49725428089666734,0.9978188592995817
0.49742588770287055,0.9979542760150271
0.49759749450907376,0.9980898132352675
0.4979407081214801 ,0.9983612492230315
0.4986271353462929 ,0.9989055676149403
0.4987987421524961 ,0.9990419485963746
0.49897034895869924,0.9991784501469902
0.4993135625711056 ,0.9994518149869279
0.4994851693773088 ,0.999588678291696
0.499656776183512  ,0.9997256621965374
0.4998283829897152 ,0.9998627667090392
0.49999998979591836,0.9999999918367349

